Sloan Digital Sky Survey IV: Mapping the Milky Way, Nearby Galaxies, and the Distant Universe

We describe the Sloan Digital Sky Survey IV (SDSS-IV), a project encompassing three major spectroscopic programs. The Apache Point Observatory Galactic Evolution Experiment 2 (APOGEE-2) is observing hundreds of thousands of Milky Way stars at high resolution and high signal-to-noise ratio in the near-infrared. The Mapping Nearby Galaxies at Apache Point Observatory (MaNGA) survey is obtaining spatially-resolved spectroscopy for thousands of nearby galaxies (median redshift of z = 0.03). The extended Baryon Oscillation Spectroscopic Survey (eBOSS) is mapping the galaxy, quasar, and neutral gas distributions between redshifts z = 0.6 and 3.5 to constrain cosmology using baryon acoustic oscillations, redshift space distortions, and the shape of the power spectrum. Within eBOSS, we are conducting two major subprograms: the SPectroscopic IDentification of eROSITA Sources (SPIDERS), investigating X-ray AGN and galaxies in X-ray clusters, and the Time Domain Spectroscopic Survey (TDSS), obtaining spectra of variable sources. All programs use the 2.5-meter Sloan Foundation Telescope at Apache Point Observatory; observations there began in Summer 2014. APOGEE-2 also operates a second near-infrared spectrograph at the 2.5-meter du Pont Telescope at Las Campanas Observatory, with observations beginning in early 2017. Observations at both facilities are scheduled to continue through 2020. In keeping with previous SDSS policy, SDSS-IV provides regularly scheduled public data releases; the first one, Data Release 13, was made available in July 2016.

==> abstract.txt <==
We describe the Sloan Digital Sky Survey IV (SDSS-IV), a project
encompassing three major spectroscopic programs. The Apache Point
Observatory Galactic Evolution Experiment 2 (APOGEE-2) is observing
hundreds of thousands of Milky Way stars at high resolution and high
signal-to-noise ratio in the near-infrared.  The Mapping Nearby
Galaxies at Apache Point Observatory (MaNGA) survey is obtaining
spatially-resolved spectroscopy for thousands of nearby galaxies
(median redshift of z = 0.03). The extended Baryon Oscillation
Spectroscopic Survey (eBOSS) is mapping the galaxy, quasar, and
neutral gas distributions between redshifts z = 0.6 and 3.5 to
constrain cosmology using baryon acoustic oscillations, redshift space
distortions, and the shape of the power spectrum. Within eBOSS, we are
conducting two major subprograms: the SPectroscopic IDentification of
eROSITA Sources (SPIDERS), investigating X-ray AGN and galaxies in
X-ray clusters, and the Time Domain Spectroscopic Survey (TDSS),
obtaining spectra of variable sources.  All programs use the 2.5-meter
Sloan Foundation Telescope at Apache Point Observatory; observations
there began in Summer 2014. APOGEE-2 also operates a second
near-infrared spectrograph at the 2.5-meter du Pont Telescope at Las
Campanas Observatory, with observations beginning in early
2017. Observations at both facilities are scheduled to continue
through 2020.  In keeping with previous SDSS policy, SDSS-IV provides
regularly scheduled public data releases; the first one, Data Release
13, was made available in July 2016.


==> astroph_authors.txt <==
Michael R. Blanton, Matthew A. Bershady, Bela Abolfathi, Franco D. Albareti, Carlos Allende Prieto, Andres Almeida, Javier Alonso-Garc\'ia, Friedrich Anders, Scott F. Anderson, Brett Andrews, Erik Aquino-Ort\'iz, Alfonso Arag\'on-Salamanca, Maria Argudo-Fern\'andez, Eric Armengaud, Eric Aubourg, Vladimir Avila-Reese, Carles Badenes, Stephen Bailey, Kathleen A. Barger, Jorge Barrera-Ballesteros, Curtis Bartosz, Dominic Bates, Falk Baumgarten, Julian Bautista, Rachael Beaton, Timothy C. Beers, Francesco Belfiore, Chad F. Bender, Andreas A. Berlind, Mariangela Bernardi, Florian Beutler, Jonathan C. Bird, Dmitry Bizyaev, Guillermo A. Blanc, Michael Blomqvist, Adam S. Bolton, M\'ed\'eric Boquien, Jura Borissova, Remco van den Bosch, Jo Bovy, William N. Brandt, Jonathan Brinkmann, Joel R. Brownstein, Kevin Bundy, Adam J. Burgasser, Etienne Burtin, Nicol\'as G. Busca, Michele Cappellari, Maria Leticia Delgado Carigi, Joleen K. Carlberg, Aurelio Carnero Rosell, Ricardo Carrera, Brian Cherinka, Edmond Cheung, Yilen G\'omez Maqueo Chew, Cristina Chiappini, Peter Doohyun Choi, Drew Chojnowski, Chia-Hsun Chuang, Haeun Chung, Rafael Fernando Cirolini, Nicolas Clerc, Roger E. Cohen, Johan Comparat, Luiz da Costa, Marie-Claude Cousinou, Kevin Covey, Jeffrey D. Crane, Rupert A.C. Croft, Irene Cruz-Gonzalez, Daniel Garrido Cuadra, Katia Cunha, Guillermo J. Damke, Jeremy Darling, Roger Davies, Kyle Dawson, Axel de la Macorra, Nathan De Lee, Timoth\'ee Delubac, Francesco Di Mille, Aleks Diamond-Stanic, Mariana Cano-D\'iaz, John Donor, Juan Jos\'e Downes, Niv Drory, H\'elion du Mas des Bourboux, Christopher J. Duckworth, Tom Dwelly, Jamie Dyer, Garrett Ebelke, Daniel J. Eisenstein, Eric Emsellem, Mike Eracleous, Stephanie Escoffier, Michael L. Evans, Xiaohui Fan, Emma Fern\'andez-Alvar, J. G. Fernandez-Trincado, Diane K. Feuillet, Alexis Finoguenov, Scott W. Fleming, Andreu Font-Ribera, Alexander Fredrickson, Gordon Freischlad, Peter M. Frinchaboy, Llu\'is Galbany, R. Garcia-Dias, D. A. Garc\'ia-Hern\'andez, Patrick Gaulme, Doug Geisler, Joseph D. Gelfand, H\'ector Gil-Mar\'in, Bruce A. Gillespie, Daniel Goddard, Violeta Gonzalez-Perez, Kathleen Grabowski, Paul J. Green, Catherine J. Grier, James E. Gunn, Hong Guo, Julien Guy, Alex Hagen, ChangHoon Hahn, Matthew Hall, Paul Harding, Sten Hasselquist, Suzanne L. Hawley, Fred Hearty, Jonay I. Gonzalez Hern\'andez, Shirley Ho, David W. Hogg, Kelly Holley-Bockelmann, Jon A. Holtzman, Parker H. Holzer, Joseph Huehnerhoff, Timothy A. Hutchinson, Ho Seong Hwang, H\'ector J. Ibarra-Medel, Gabriele da Silva Ilha, Inese I. Ivans, KeShawn Ivory, Kelly Jackson, Trey W. Jensen, Jennifer A. Johnson, Amy Jones, Henrik J\"onsson, Eric Jullo, Vikrant Kamble, Karen Kinemuchi, David Kirkby, Francisco-Shu Kitaura, Mark Klaene, Gillian R. Knapp, Jean-Paul Kneib, Juna A. Kollmeier, Ivan Lacerna, Richard R. Lane, Dustin Lang, David R. Law, Daniel Lazarz, Jean-Marc Le Goff, Fu-Heng Liang, Cheng Li, Hongyu LI, Marcos Lima, Lihwai Lin, Yen-Ting Lin, Sara Bertran de Lis, Chao Liu, Miguel Angel C. de Icaza Lizaola, Dan Long, Sara Lucatello, Britt Lundgren, Nicholas K. MacDonald, Alice Deconto Machado, Chelsea L. MacLeod, Suvrath Mahadevan, Marcio Antonio Geimba Maia, Roberto Maiolino, Steven R. Majewski, Elena Malanushenko, Viktor Malanushenko, Arturo Manchado, Shude Mao, Claudia Maraston, Rui Marques-Chaves, Karen L. Masters, Cameron K. McBride, Richard M. McDermid, Brianne McGrath, Ian D. McGreer, Nicol\'as Medina Pe\~na, Matthew Melendez, Andrea Merloni, Michael R. Merrifield, Szabolcs Meszaros, Andres Meza, Ivan Minchev, Dante Minniti, Takamitsu Miyaji, Surhud More, John Mulchaey, Francisco M\"uller-S\'anchez, Demitri Muna, Ricardo R. Munoz, Adam D. Myers, Preethi Nair, Kirpal Nandra, Janaina Correa do Nascimento, Alenka Negrete, Melissa Ness, Jeffrey A. Newman, Robert C. Nichol, David L. Nidever, Christian Nitschelm, Pierros Ntelis, Julia E. O'Connell, Ryan J. Oelkers, Audrey Oravetz, Daniel Oravetz, Zach Pace, Nelson Padilla, Nathalie Palanque-Delabrouille, Pedro Alonso Palicio, Kaike Pan, Taniya Parikh, Isabelle P\^aris, Changbom Park, Alim Y. Patten, Sebastien Peirani, Marcos Pellejero-Ibanez, Samantha Penny, Will J. Percival, Ismael Perez-Fournon, Patrick Petitjean, Matthew M. Pieri, Marc Pinsonneault, Alice Pisani, Rados\l{}aw Poleski, Francisco Prada, Abhishek Prakash, Anna B\'arbara de Andrade Queiroz, M. Jordan Raddick, Anand Raichoor, Sandro Barboza Rembold, Hannah Richstein, Rogemar A. Riffel, Rog\'erio Riffel, Hans-Walter Rix, Annie C. Robin, Constance M. Rockosi, Sergio Rodr\'iguez-Torres, A. Roman-Lopes, Carlos Rom\'an-Z\'u\~niga, Margarita Rosado, Ashley J. Ross, Graziano Rossi, John Ruan, Rossana Ruggeri, Eli S. Rykoff, Salvador Salazar-Albornoz, Mara Salvato, Ariel G. S\'anchez, David S\'anchez Aguado, Jos\'e R. S\'anchez-Gallego, Felipe A. Santana, Bas\'ilio Xavier Santiago, Conor Sayres, Ricardo P. Schiavon, Jaderson da Silva Schimoia, Edward F. Schlafly, David J. Schlegel, Donald P. Schneider, Mathias Schultheis, William J. Schuster, Axel Schwope, Hee-Jong Seo, Zhengyi Shao, Shiyin Shen, Matthew Shetrone, Michael Shull, Joshua D. Simon, Danielle Skinner, M. F. Skrutskie, An\v{z}e Slosar, Verne V. Smith, Jennifer S. Sobeck, Flavia Sobreira, Garrett Somers, Diogo Souto, David V. Stark, Keivan Stassun, Fritz Stauffer, Matthias Steinmetz, Thaisa Storchi-Bergmann, Alina Streblyanska, Guy S. Stringfellow, Genaro Su\'arez, Jing Sun, Nao Suzuki, Laszlo Szigeti, Manuchehr Taghizadeh-Popp, Baitian Tang, Charling Tao, Jamie Tayar, Mita Tembe, Johanna Teske, Aniruddha R. Thakar, Daniel Thomas, Benjamin A. Thompson, Jeremy L. Tinker, Patricia Tissera, Rita Tojeiro, Hector Hernandez Toledo, Sylvain de la Torre, Christy Tremonti, Nicholas W. Troup, Octavio Valenzuela, Inma Martinez Valpuesta, Jaime Vargas-Gonz\'alez, Mariana Vargas-Maga\~na, Jose Alberto Vazquez, Sandro Villanova, M. Vivek, Nicole Vogt, David Wake, Rene Walterbos, Yuting Wang, Benjamin Alan Weaver, Anne-Marie Weijmans, David H. Weinberg, Kyle B. Westfall, David G. Whelan, Vivienne Wild, John Wilson, W. M. Wood-Vasey, Dominika Wylezalek, Ting Xiao, Renbin Yan, Meng Yang, Jason E. Ybarra, Christophe Y\`eche, Nadia Zakamska, Olga Zamora, Pauline Zarrouk, Gail Zasowski, Kai Zhang, Gong-Bo Zhao, Zheng Zheng, Zhi-Min Zhou, Guangtun B. Zhu, Manuela Zoccali, Hu Zou 


==> authors.txt <==
Michael R.~Blanton	NYU
Matthew A.~Bershady	UWisc
Bela Abolfathi	UCI
Franco D.~Albareti	IFT,CIE,LaCaixa
Carlos Allende Prieto	IAC,ULL
Andres Almeida	ULS
Javier Alonso-Garc\'ia	Antofagasta,MAS
Friedrich Anders	AIP
Scott F.~Anderson	UWash
Brett Andrews	Pitt
Erik Aquino-Ort\'iz	UNAM
Alfonso Arag\'on-Salamanca	Nottingham
Maria Argudo-Fern\'andez	Antofagasta
Eric Armengaud	IRFU
Eric Aubourg	APC
Vladimir Avila-Reese	UNAM
Carles Badenes	Pitt
Stephen Bailey	LBNL
Kathleen A.~Barger	TCU
Jorge Barrera-Ballesteros	JHUCAS
Curtis Bartosz	UWash
Dominic Bates	StAndrews
Falk Baumgarten	AIP,Humboldt
Julian Bautista	Utah
Rachael Beaton	Carnegie
Timothy C.~Beers	UND
Francesco Belfiore	Cambridge,KIC
Chad F.~Bender	UAriz
Andreas A.~Berlind	Vanderbilt
Mariangela Bernardi	UPenn
Florian Beutler	Ports
Jonathan C.~Bird	Vanderbilt
Dmitry Bizyaev	APO,Sternberg
Guillermo A.~Blanc	Carnegie
Michael Blomqvist	LAM
Adam S.~Bolton	NOAO,Utah
M\'ed\'eric Boquien	Antofagasta
Jura Borissova	Valparaiso,MAS
Remco van den Bosch	MPIA
Jo Bovy	UToronto,Dunlap,SloanFellow
William N. Brandt	PSU,PSUIGC,PSUPhysics
Jonathan Brinkmann	APO
Joel R.~Brownstein	Utah
Kevin Bundy	IPMU,UCO
Adam J.~Burgasser	UCSD
Etienne Burtin	IRFU
Nicol\'as~G.~Busca	APC
Michele Cappellari	Oxford
Maria Leticia Delgado Carigi	UNAM
Joleen K.~Carlberg	STScI,GSFC,DTM
Aurelio Carnero Rosell	LINeA,ON
Ricardo Carrera	IAC,ULL
Nancy J.~Chanover	NMSU
Brian Cherinka	JHUCAS
Edmond Cheung	IPMU
Yilen G\'omez Maqueo Chew	UNAM
Cristina Chiappini	AIP
Peter Doohyun Choi	Sejong
Drew Chojnowski	NMSU
Chia-Hsun Chuang	AIP
Haeun Chung	KIAS
Rafael Fernando Cirolini	UFSM,LINeA
Nicolas Clerc	MPE
Roger~E.~Cohen	Concepcion
Johan Comparat	IFT,MPE
Luiz da Costa	LINeA,ON
Marie-Claude Cousinou	CPPM
Kevin Covey	WWU
Jeffrey D.~Crane	Carnegie
Rupert A.C.~Croft	CMU
Irene Cruz-Gonzalez	UNAM
Daniel Garrido Cuadra	ULS
Katia Cunha	ON,UAriz
Guillermo J.~Damke	UVa,ULS
Jeremy Darling	CASA
Roger Davies	Oxford
Kyle Dawson	Utah
Axel de la Macorra	UNAM-Physics
Flavia Dell'Agli	IAC,ULL
Nathan De Lee	NKU
Timoth\'ee Delubac	EPFL
Francesco Di Mille	LCO
Aleks Diamond-Stanic	UWisc,Bates
Mariana Cano-D\'iaz	CONACYT
John Donor	TCU
Juan Jos\'e Downes	CIA
Niv Drory	UT
H\'elion~du~Mas~des~Bourboux	IRFU
Christopher J.~Duckworth	StAndrews
Tom Dwelly	MPE
Jamie Dyer	Utah
Garrett Ebelke	UVa
Arthur D.~Eigenbrot	UWisc
Daniel J.~Eisenstein	CfA
Eric Emsellem	ESO,Lyons
Mike Eracleous	PSUIGC
Stephanie Escoffier	CPPM
Michael L.~Evans	UWash
Xiaohui Fan	UAriz
Emma Fern\'andez-Alvar	UNAM
J.~G.~Fernandez-Trincado	Besancon
Diane~K.~Feuillet	MPIA
Alexis Finoguenov	MPE
Scott W.~Fleming	STScI,CSRA
Andreu Font-Ribera	UCL,LBNL
Alexander Fredrickson	APO
Gordon Freischlad	APO
Peter M.~Frinchaboy	TCU
Carla E.~Fuentes		Concepcion
Llu\'is Galbany	Pitt
R.~Garcia-Dias	IAC,ULL
D.~A.~Garc\'ia-Hern\'andez	IAC,ULL
Patrick Gaulme	APO
Doug Geisler	Concepcion
Joseph D.~Gelfand	NYUAD,NYU
H\'ector Gil-Mar\'in	ILP,LPNHE
Bruce A.~Gillespie	JHU,APO
Daniel Goddard	Ports
Violeta Gonzalez-Perez	Ports
Kathleen Grabowski	APO
Paul J.~Green	CfA
Catherine~J.~Grier	PSU,PSUIGC
James E.~Gunn	Princeton
Hong Guo	SHAO
Julien Guy	LPNHE
Alex Hagen	PSUIGC
ChangHoon Hahn	NYU
Matthew Hall	UVa
Paul Harding	CWRU
Sten Hasselquist	NMSU
Suzanne L.~Hawley	UWash
Fred Hearty	PSU
Jonay I.~Gonzalez Hern\'andez	IAC,ULL
Shirley Ho	CMU,LBNL,BCCP
David W.~Hogg	NYU
Kelly Holley-Bockelmann	Vanderbilt
Jon A.~Holtzman	NMSU
Parker H.~Holzer	Utah
Joseph Huehnerhoff	UWash
Timothy A.~Hutchinson	Utah
Ho Seong Hwang	KIAS
H\'ector J.~Ibarra-Medel	UNAM
Gabriele da Silva Ilha	UFSM,LINeA
Inese I.~Ivans	Utah
KeShawn Ivory	TCU,Rice
Kelly Jackson	TCU
Trey W.~Jensen	Utah,NYU
Jennifer A.~Johnson	OSU,CCAPP
Amy Jones	MPA
Henrik J\"onsson	IAC,ULL
Eric Jullo	LAM
Vikrant Kamble	Utah
Karen Kinemuchi	APO
David Kirkby	UCI
Francisco-Shu Kitaura	IAC,ULL
Mark Klaene	APO
Gillian R.~Knapp	Princeton
Jean-Paul Kneib	EPFL,LAM
Juna A.~Kollmeier	Carnegie
Ivan Lacerna	PUC,UNAB,ARC
Richard R.~Lane	PUC
Dustin Lang	Dunlap,UToronto
David R.~Law	STScI
Daniel Lazarz	UKY
Youngbae Lee	Sejong
Jean-Marc Le Goff	IRFU
Fu-Heng Liang	Tsinghua
Cheng Li	Tsinghua,SHAO
Hongyu Li	NAOC    
Jianhui Lian	Ports
Marcos Lima	SaoPaulo,LINeA
Lihwai Lin	ASIAA
Yen-Ting Lin	ASIAA
Sara Bertran de Lis	IAC,ULL
Chao Liu	NAOC    
Miguel Angel C.~de~Icaza~Lizaola	UNAM
Dan Long	APO
Sara Lucatello	Padova
Britt Lundgren	UNCA
Nicholas K.~MacDonald	UWash
Alice Deconto Machado	UFSM,LINeA
Chelsea L.~MacLeod	CfA
Suvrath Mahadevan	PSU
Marcio Antonio Geimba Maia	ON,LINeA
Roberto Maiolino	Cambridge,KIC
Steven R.~Majewski	UVa
Elena Malanushenko	APO
Viktor Malanushenko	APO
Arturo Manchado	IAC,ULL
Shude Mao	NAOC,Tsinghua,Jodrell
Claudia Maraston	Ports
Rui Marques-Chaves	IAC,ULL
Thomas Masseron	IAC,ULL
Karen L.~Masters	Ports
Cameron K.~McBride	CfA
Richard M.~McDermid	Macquarie,AAO,ARCFF
Brianne McGrath	TCU
Ian D.~McGreer	UAriz
Nicol\'as Medina Pe\~na	Valparaiso
Matthew Melendez	TCU
Andrea Merloni	MPE
Michael R.~Merrifield	Nottingham
Szabolcs Meszaros	ELTE,PPF
Andres Meza	UNAB
Ivan Minchev	AIP
Dante Minniti	UNAB,MAS,Vatican
Takamitsu Miyaji	UNAM-Ensenada
Surhud More	IPMU
John Mulchaey	Carnegie
Francisco M\"uller-S\'anchez	CASA
Demitri Muna	OSU
Ricardo R.~Munoz	UChile
Adam D.~Myers	UWyom
Preethi Nair	UAlabama
Kirpal Nandra	MPE
Janaina Correa do Nascimento	UFRGS,LINeA
Alenka Negrete	UNAM
Melissa Ness	MPIA
Jeffrey A.~Newman	Pitt
Robert~C.~Nichol	Ports
David L. Nidever	NOAO
Christian Nitschelm	Antofagasta
Pierros Ntelis	APC
Julia E.~O'Connell	TCU
Ryan J.~Oelkers	Vanderbilt
Audrey Oravetz	APO
Daniel Oravetz	APO
Zach Pace	UWisc
Nelson Padilla	PUC
Nathalie Palanque-Delabrouille	IRFU
Pedro Alonso Palicio	IAC,ULL
Kaike Pan	APO
John K.~Parejko	UWash
Taniya Parikh	Ports
Isabelle P\^aris	LAM
Changbom Park	KIAS
Alim Y.~Patten	UWash
Sebastien Peirani	IAP,IPMU
Marcos Pellejero-Ibanez	IAC,ULL
Samantha Penny	Ports
Will J.~Percival	Ports
Ismael Perez-Fournon	IAC,ULL
Patrick Petitjean	IAP
Matthew M.~Pieri	LAM
Marc Pinsonneault	OSU
Alice Pisani	CPPM,IAP
Rados\l{}aw Poleski	OSU
Francisco Prada	IFT,CIE
Abhishek Prakash	Pitt
Anna B\'arbara de Andrade Queiroz	UFRGS,LINeA
M.~Jordan~Raddick	JHUCAS
Anand Raichoor	IRFU,EPFL
Sandro Barboza Rembold	UFSM,LINeA
Hannah Richstein	TCU
Rogemar A.~Riffel	UFSM,LINeA
Rog\'erio Riffel	UFRGS,LINeA
Hans-Walter Rix	MPIA
Annie C.~Robin	Besancon
Constance M.~Rockosi	UCSC,UCO
Sergio Rodr\'iguez-Torres	IFT,CIE,UAM
A.~Roman-Lopes	ULS
Carlos Rom\'an-Z\'u\~niga	UNAM-Ensenada
Margarita Rosado	UNAM
Ashley J.~Ross	CCAPP
Graziano Rossi	Sejong
John Ruan	UWash
Rossana Ruggeri	Ports
Eli S.~Rykoff	KIPAC,SLAC
Salvador Salazar-Albornoz	MPE
Mara Salvato	MPE
Ariel G.~S\'anchez	MPE
D.~S. Aguado	IAC,ULL
Jos\'e R. S\'anchez-Gallego	UWash
Felipe A.~Santana	UChile
Bas\'ilio Xavier Santiago	UFRGS,LINeA
Conor Sayres	UWash
Ricardo P.~Schiavon	Liverpool
Jaderson da Silva Schimoia	UFRGS,LINeA
Edward F.~Schlafly	LBNL,Hubble
David J.~Schlegel	LBNL
Donald P.~Schneider	PSU,PSUIGC
Mathias Schultheis	UCA
William J.~Schuster	UNAM-Ensenada
Axel Schwope	AIP
Hee-Jong Seo	OU
Zhengyi Shao	SHAO
Shiyin Shen	SHAO
Matthew Shetrone	McDonald
Michael Shull	CASA
Joshua D.~Simon	Carnegie
Danielle Skinner	UWash
M.~F.~Skrutskie	UVa
An\v{z}e Slosar	BNL
Verne V.~Smith	NOAO
Jennifer S.~Sobeck	UVa
Flavia Sobreira	UFABC,LINeA
Garrett Somers	Vanderbilt
Diogo Souto	ON
David V.~Stark	IPMU
Keivan Stassun	Vanderbilt
Fritz Stauffer	APO
Matthias Steinmetz	AIP
Thaisa Storchi-Bergmann	UFRGS,LINeA
Alina Streblyanska	IAC,ULL
Guy~S.~Stringfellow	CASA
Genaro Su\'arez	UNAM-Ensenada
Jing Sun	TCU
Nao Suzuki	IPMU
Laszlo Szigeti	ELTE
Manuchehr Taghizadeh-Popp	JHUCAS
Baitian Tang	Concepcion
Charling Tao	Tsinghua,CPPM
Jamie Tayar	OSU
Mita Tembe	UVa
Johanna Teske	Carnegie,Origins
Aniruddha R.~Thakar	JHUCAS
Daniel Thomas	Ports
Benjamin A.~Thompson	TCU
Jeremy L.~Tinker	NYU
Patricia Tissera	UNAB
Rita Tojeiro	StAndrews
Hector Hernandez Toledo	UNAM
Sylvain de la Torre	LAM
Christy Tremonti	UWisc
Nicholas W.~Troup	UVa
Octavio Valenzuela	UNAM
Inma Martinez Valpuesta	IAC,ULL
Jaime~Vargas-Gonz\'alez	ULS
Mariana Vargas-Maga\~na	UNAM-Physics
Jose Alberto Vazquez	BNL
Sandro Villanova	Concepcion
M.~Vivek	Utah
Nicole Vogt	NMSU
David Wake	Open,UNCA
Rene Walterbos	NMSU
Yuting Wang	NAOC
Benjamin Alan Weaver	NOAO,NYU
Anne-Marie Weijmans	StAndrews
David H.~Weinberg	OSU,CCAPP
Kyle B.~Westfall	UCSC,Ports
David G.~Whelan	Austin
Vivienne Wild	StAndrews
John Wilson	UVa
W.~M.~Wood-Vasey	Pitt
Dominika Wylezalek	JHUCAS
Ting Xiao	SHAO
Renbin Yan	UKY
Meng Yang	StAndrews
Jason~E.~Ybarra	UNAM-Ensenada,Bridgewater
Christophe Y\`eche	IRFU
Nadia Zakamska	JHUCAS
Olga Zamora	IAC,ULL
Pauline Zarrouk	IRFU
Gail~Zasowski	JHU,STScI,Utah
Kai Zhang	UKY
Gong-Bo~Zhao	NAOC    
Zheng Zheng	NAOC
Zheng Zheng	Utah
Xu Zhou NAOC
Zhi-Min Zhou	NAOC    
Guangtun B.~Zhu	JHU,Hubble
Manuela Zoccali	PUC,MAS
Hu Zou	NAOC


==> institutions.txt <==
AAO	Australian Astronomical Observatory, P.O. Box 915, Sydney NSW 1670, Australia
AIP	Leibniz-Institut f\"ur Astrophysik Potsdam (AIP), An der Sternwarte 16, D-14482 Potsdam, Germany
Antofagasta	Unidad de Astronom\'ia, Fac. Cs. B\'asicas, Universidad de Antofagasta, Avda. U. de Antofagasta 02800, Antofagasta, Chile
APC	APC, University of Paris Diderot, CNRS/IN2P3, CEA/IRFU, Observatoire de Paris, Sorbonne Paris Cite, France
APO	Apache Point Observatory, P.O. Box 59, Sunspot, NM 88349, USA
ARC	Astrophysical Research Consortium, Physics/Astronomy Building, Rm C319, 3910 15th Avenue NE, Seattle, WA 98195, USA
ARCFF	Recipient of an Australian Research Council Future Fellowship (project number FT150100333)
ASIAA	Academia Sinica Institute of Astronomy and Astrophysics, P.O. Box 23-141, Taipei 10617, Taiwan
Bates	Department of Physics and Astronomy, Bates College, 44 Campus Avenue, Lewiston, ME 04240, USA
BCCP	Berkeley Center for Cosmological Physics, UC Berkeley, Berkeley, CA 94707, USA
Besancon	Institut UTINAM, CNRS UMR6213, Univ. Bourgogne Franche-Comt{\'e}, OSU THETA Franche-Comt{\'e}-Bourgogne, Observatoire de Besan{\c{c}}on, BP 1615, F-25010 Besan\c{c}on Cedex, France
BNL	Brookhaven National Laboratory, Upton, NY 11973, USA
Bridgewater	Department of Physics, Bridgewater College, 402 E. College St., Bridgewater, VA 22812 USA
Cambridge	Cavendish Laboratory, University of Cambridge, 19 J. J. Thomson Avenue, Cambridge CB3 0HE, United Kingdom
Carnegie	The Observatories of the Carnegie Institution for Science, 813 Santa Barbara St., Pasadena, CA 91101, USA
CASA	Center for Astrophysics and Space Astronomy, Department of Astrophysical and Planetary Sciences, University of Colorado, 389 UCB, Boulder, CO 80309-0389, USA
CCAPP	Center for Cosmology and AstroParticle Physics, The Ohio State University, 191 W. Woodruff Ave., Columbus, OH 43210, USA
CfA	Harvard-Smithsonian Center for Astrophysics, 60 Garden St., Cambridge, MA 02138, USA
CIA	Centro de Investigaciones de Astronom\'{\i}a, AP 264, M\'erida 5101-A, Venezuela
CIE	Campus of International Excellence UAM+CSIC, Cantoblanco, E-28049 Madrid, Spain
CMU	Department of Physics, Carnegie Mellon University, 5000 Forbes Avenue, Pittsburgh, PA 15213, USA
Concepcion	Department of Astronomy, Universidad de Concepci{\'o}n, Chile
CSRA	CSRA, Inc., 3700 San Martin Drive, Baltimore, MD 21218, USA
CWRU	Department of Astronomy, Case Western Reserve University, Cleveland, OH 44106, USA
DTM	Department of Terrestrial Magnetism, Carnegie Institution for Science, 5241 Broad Branch Road, NW, Washington, DC 20015, USA
Dunlap	Dunlap Institute for Astronomy and Astrophysics, University of Toronto, 50 St. George Street, Toronto, Ontario M5S 3H4, Canada
ELTE	ELTE Gothard Astrophysical Observatory, H-9704 Szombathely, Szent Imre herceg st. 112, Hungary
EPFL	Institute of Physics, Laboratory of Astrophysics, Ecole Polytechnique F\'ed\'erale de Lausanne (EPFL), Observatoire de Sauverny, 1290 Versoix, Switzerland
GSFC	NASA Goddard Space Flight Center, Code 667, Greenbelt, MD 20771, USA
Hubble	Hubble Fellow
Humboldt	Humboldt-Universit\"at zu Berlin, Institut f\"ur Physik, Newtonstrasse 15, D-12589, Berlin, Germany
IAC	Instituto de Astrof\'isica de Canarias, E-38205 La Laguna, Tenerife, Spain
IAP	Universit{\'e} Paris 6 et CNRS, Institut d’Astrophysique de Paris, 98bis blvd. Arago, F-75014 Paris, France
IFT	Instituto de F{\'i}sica Te{\'o}rica (IFT) UAM/CSIC, Universidad Aut\'onoma de Madrid, Cantoblanco, E-28049 Madrid, Spain
ILP	Sorbonne Universit\'es, Institut Lagrange de Paris (ILP), 98 bis Boulevard Arago, 75014 Paris, France
CPPM	Aix Marseille Univ, CNRS/IN2P3, CPPM, Marseille, France
IPMU	Kavli Institute for the Physics and Mathematics of the Universe, Todai Institutes for Advanced Study, the University of Tokyo, Kashiwa, Japan 277-8583
IRFU	CEA, Centre de Saclay, IRFU, F-91191, Gif-sur-Yvette, France
JHU	Department of Physics and Astronomy, Johns Hopkins University, 3400 N. Charles St., Baltimore, MD 21218, USA
JHUCAS	Center for Astrophysical Sciences, Department of Physics and Astronomy, Johns Hopkins University, 3400 North Charles Street, Baltimore, MD 21218, USA
Jodrell	Jodrell Bank Centre for Astrophysics, School of Physics and Astronomy, The University of Manchester, Oxford Road, Manchester M13 9PL, UK
KIAS	Korea Institute for Advanced Study, 85 Hoegiro, Dongdaemun-gu, Seoul 02455, Republic of Korea
LaCaixa	``la Caixa''-Severo Ochoa Scholar
LAM	Aix Marseille Univ, CNRS, LAM, Laboratoire d'Astrophysique de Marseille, Marseille, France
LBNL	Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA
LCO	Las Campanas Observatory, Colina El Pino Casilla 601 La Serena, Chile
LINeA	Laborat{\'o}rio Interinstitucional de e-Astronomia, 77 Rua General Jos{\'e} Cristino, Rio de Janeiro, 20921-400, Brasil
Liverpool	Astrophysics Research Institute, Liverpool John Moores University, IC2, Liverpool Science Park, 146 Brownlow Hill, Liverpool L3 5RF, UK
LPNHE	Laboratoire de Physique Nucl\'eaire et de Hautes Energies, Universit\'e Pierre et Marie Curie, 4 Place Jussieu, F-75005 Paris, France
Macquarie	Department of Physics and Astronomy, Macquarie University, Sydney NSW 2109, Australia
MAS	Instituto Milenio de Astrof{\'i}sica, Av. Vicu\~na Mackenna 4860, Macul, Santiago, Chile
McDonald	McDonald Observatory, University of Texas at Austin,  3640 Dark Sky Drive, Fort Davis, TX 79734, USA
MPA	Max-Planck-Institut f\"ur Astrophysik, Karl-Schwarzschild-Str. 1, D-85748 Garching, Germany
MPE	Max-Planck-Institut f\"ur Extraterrestrische Physik, Gie{\ss}enbachstr. 1, D-85748 Garching, Germany
MPIA	Max-Planck-Institut f\"ur Astronomie, K\"onigstuhl 17, D-69117 Heidelberg, Germany
NAOC	National Astronomical Observatories, Chinese Academy of Sciences, 20A Datun Road, Chaoyang District, Beijing 100012, China
NKU	Department of Physics, Geology, and Engineering Tech, Northern Kentucky University, Highland Heights, KY 41099, USA
NMSU	Department of Astronomy, New Mexico State University, Box 30001, MSC 4500, Las Cruces NM 88003, USA
NOAO	National Optical Astronomy Observatory, 950 North Cherry Avenue, Tucson, AZ 85719, USA
Nottingham	School of Physics \& Astronomy, University of Nottingham, Nottingham, NG7 2RD, United Kingdom
NYU	Center for Cosmology and Particle Physics, Department of Physics, New York University, 4 Washington Place, New York, NY 10003, USA
NYUAD	NYU Abu Dhabi, P.O. Box 129188, Abu Dhabi, UAE
ON	Observat{\'o}rio Nacional, Rio de Janeiro, Brasil
Open	Department of Physical Sciences, The Open University, Milton Keynes, MK7 6AA, UK
OSU	Department of Astronomy, The Ohio State University, 140 W. 18th Ave., Columbus, OH 43210, USA
OU	Department of Physics and Astronomy, Ohio University, Clippinger Labs, Athens, OH 45701, USA
Oxford	Sub-department of Astrophysics, Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK
Padova	Astronomical Observatory of Padova, National Institute of Astrophysics, Vicolo Osservatorio 5-35122--Padova, Italy
Pitt	PITT PACC, Department of Physics and Astronomy, University of Pittsburgh, Pittsburgh, PA 15260, USA
Ports	Institute of Cosmology \& Gravitation, University of Portsmouth, Dennis Sciama Building, Portsmouth, PO1 3FX, UK
PPF	Premium Postdoctoral Fellow of the Hungarian Academy of Sciences
Princeton	Department of Astrophysical Sciences, Princeton University, Princeton, NJ 08544, USA
PSU	Department of Astronomy and Astrophysics, Eberly College of Science, The Pennsylvania State University, 525 Davey Laboratory, University Park, PA 16802, USA
PSUIGC	Institute for Gravitation and the Cosmos, The Pennsylvania State University, University Park, PA 16802, USA
PSUPhysics	Department of Physics, The Pennsylvania State University, University Park, PA 16802, USA
PUC	Instituto de Astrof\'isica, Pontificia Universidad Cat\'olica de Chile, Av. Vicuna Mackenna 4860, 782-0436 Macul, Santiago, Chile
Rice	Rice University, Department of Physics and Astronomy, 6100 Main St. MS-550, Houston, TX 77005
SaoPaulo	Departamento de F{\'i}sica Matem{\'a}tica, Instituto de F\'isica, Universidade de S{\~a}o Paulo, CP 66318, CEP 05314-970, S{\~a}o Paulo, SP, Brazil
Sejong	Department of Astronomy and Space Science, Sejong University, Seoul 143-747, Korea
SHAO	Shanghai Astronomical Observatory, Chinese Academy of Science, 80 Nandan Road, Shanghai 200030, China
SloanFellow	Alfred P. Sloan Fellow
StAndrews	School of Physics and Astronomy, University of St Andrews, North Haugh, St Andrews, KY16 9SS
Sternberg	Sternberg Astronomical Institute, Moscow State University, Moscow
STScI	Space Telescope Science Institute, 3700 San Martin Drive, Baltimore, MD 21218, USA
TCU	Department of Physics and Astronomy, Texas Christian University, Fort Worth, TX 76129, USA
Tsinghua	Tsinghua Center for Astrophysics \& Department of Physics, Tsinghua University, Beijing 100084, China
UAlabama	University of Alabama, Tuscaloosa, AL 35487, USA
UAM	Departamento de F\'isica Te\'orica M8, Universidad Auton\'oma de Madrid (UAM), Cantoblanco, E-28049, Madrid, Spain
UAriz	Steward Observatory, The University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA
UChile	Universidad de Chile, Av. Libertador Bernardo O'Higgins 1058, Santiago de Chile
UCI	Department of Physics and Astronomy, University of California, Irvine, Irvine, CA 92697, USA
UCL	Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK
UCSD	Center for Astrophysics and Space Science, University of California San Diego, La Jolla, CA 92093, USA
UFABC	Universidade Federal do ABC, Centro de Ci{\c{e}}ncias Naturais e Humanas, Av. dos Estados, 5001, Santo Andr{\'e}, SP, 09210-580, Brazil
UFRGS	Instituto de F\'sica, Universidade Federal do Rio Grande do Sul, Campus do Vale, Porto Alegre, RS, 91501-970, Brazil
UFSM	Departamento de F{\'i}sica, CCNE, Universidade Federal de Santa Maria, 97105-900, Santa Maria, RS, Brazil
UKY	Department of Physics and Astronomy, University of Kentucky, 505 Rose St., Lexington, KY, 40506-0055, USA
ULL	Departamento de Astrof\'isica, Universidad de La Laguna (ULL), E-38206 La Laguna, Tenerife, Spain
ULS	Departamento de F{\'i}sica, Facultad de Ciencias, Universidad de La Serena, Cisternas 1200, La Serena, Chile
UNAB	Departamento de F{\'i}sica, Facultad de Ciencias Exactas, Universidad Andres Bello, Av. Fernandez Concha 700, Las Condes, Santiago, Chile.
UNAM	Instituto de Astronom{\'i}a, Universidad Nacional Aut\'onoma de M\'exico, A.P. 70-264, 04510, M\'exico, D.F., M\'exico
UNAM-Ensenada	Instituto de Astronom\'ia, Universidad Nacional Aut\'onoma de M\'exico, Unidad Acad\'emica en Ensenada, Ensenada BC 22860, M\'exico
UNAM-Physics	Instituto de F\'isica, Universidad Nacional Aut\'onoma de M\'exico, Apdo. Postal 20-364, M\'exico.
UND	Department of Physics and JINA Center for the Evolution of the Elements, University of Notre Dame, Notre Dame, IN 46556 USA
UT	McDonald Observatory, The University of Texas at Austin, 1 University Station, Austin, TX 78712, USA
Utah	Department of Physics and Astronomy, University of Utah, 115 S. 1400 E., Salt Lake City, UT 84112, USA
UToronto	Department of Astronomy and Astrophysics, University of Toronto, 50 St. George Street, Toronto, ON, M5S 3H4, Canada
UVa	Department of Astronomy, University of Virginia, 530 McCormick Road, Charlottesville, VA 22904-4325, USA
UWash	Department of Astronomy, Box 351580, University of Washington, Seattle, WA 98195, USA
UWisc	Department of Astronomy, University of Wisconsin-Madison, 475 N. Charter St., Madison, WI 53726, USA
UWyom	Department of Physics and Astronomy, University of Wyoming, Laramie, WY 82071, USA
Valparaiso	Departamento de F\'sica y Astronom{\'i}a, Universidad de Valparai{\'i}so, Av. Gran Bretaña 1111, Playa Ancha, Casilla 5030, Valparaíso, Chile
Vanderbilt	Vanderbilt University, Department of Physics \& Astronomy, 6301 Stevenson Center Ln., Nashville, TN 37235, USA
Vatican	Vatican Observatory, V00120 Vatican City State, Italy
WWU	Department of Physics and Astronomy, Western Washington University, 516 High Street, Bellingham, WA 98225, USA
UPenn	Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA
UCA	Laboratoire Lagrange, Universit\'e C\^ote d'Azur, Observatoire de la C\^ote d'Azur, CNRS, Blvd de l'Observatoire, F-06304 Nice, France
KIPAC	Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA
SLAC	SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA
UCSC	Department of Astronomy and Astrophysics, University of California Santa Cruz, 1156 High St., Santa Cruz, CA, 95064, USA
UCO	University of California Observatories, University of California, Santa Cruz, CA 95064, USA
Origins	Carnegie Origins Fellow, jointly appointed by Carnegie DTM \& Carnegie Observatories
CONACYT	CONACYT Research Fellow, Instituto de Astronom\'ia, Universidad Nacional Aut\'onoma de M\'exico, A.P. 70-264, 04510, M\'exico, D.F., M\'exico
UNCA	Department of Physics, University of North Carolina Asheville, One University Heights, Asheville, NC 28804, USA
Austin	Department of Physics, Austin College, Sherman, TX 75090, USA
KIC	Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK
ESO	European Southern Observatory, Karl-Schwarzschild-Str. 2, D-85748 Garching, Germany
Lyons	Universit\'e Lyon 1, Observatoire de Lyon, Centre de Recherche Astrophysique de Lyon and Ecole Normale Sup\'erieure de Lyon, 9 avenue Charles Andr\'e, F-69230 Saint-Genis Laval, France

